A sequential multilinear Nystr\"om algorithm for streaming low-rank approximation of tensors in Tucker format

We present a sequential version of the multilinear Nystr\"om algorithm which is suitable for the low-rank Tucker approximation of tensors given in a streaming format. Accessing the tensor $\mathcal{A}$ exclusively through random sketches of the original data, the algorithm effectively leverages structures in $\mathcal{A}$, such as low-rankness, and linear combinations. We present a deterministic analysis of the algorithm and demonstrate its superior speed and efficiency in numerical experiments including an application in video processing.

==> accuracy.dat <==
15	1.65969587301852	1.34512079886933
20	0.31390621098645	0.166515191817183
25	0.0641705208166942	0.0459433721304386
30	0.0438916581464576	0.0297007217658196
35	0.0206518965857496	0.0221734205234456
40	0.0056135469057823	0.00260648406982387
45	0.000771543210659085	0.00083165898859392
50	0.000436402873454191	0.000484662712704601
55	0.000260874439953518	0.00025520366238337
60	6.48877113682004e-05	2.42040305995134e-05


==> accuracy_4D.dat <==
10	2.70277453129064	2.83872052081399
15	1.32386182098416	1.12597968528109
20	0.0944318307606874	0.139568338656179
25	0.0592014531604165	0.0424770531147659
30	0.0305042520912783	0.0311577328947835
35	0.0121777449206879	0.0119260026749934
40	0.00109914342510787	0.000908879118600017
45	0.000501467899493948	0.000490335558943038
50	0.000293365789644148	0.00027989637218422
55	5.89841427217819e-05	4.24965209055214e-05


==> times_4D.dat <==
10	57.9127622083333	15.683271986
15	61.650438014	17.5643783886667
20	61.5879570553333	20.6226811943333
25	62.8713775136667	18.694167792
30	61.5059526526667	19.7991086526667
35	62.4492590416667	21.2588120696667
40	65.8886093056667	23.591721764
45	66.3515036526667	25.9377235553333
50	68.578424139	23.9556350973333
55	74.022149722	23.2274565696667

